Moving beyond Deletions: Program Simplification via Diverse Program Transformations

To reduce the complexity of software, Developers manually simplify program (known as developer-induced program simplification in this paper) to reduce its code size yet preserving its functionality but manual simplification is time-consuming and error-prone. To reduce manual effort, rule-based approaches (e.g., refactoring) and deletion-based approaches (e.g., delta debugging) can be potentially applied to automate developer-induced program simplification. However, as there is little study on how developers simplify programs in Open-source Software (OSS) projects, it is unclear whether these approaches can be effectively used for developer-induced program simplification. Hence, we present the first study of developer-induced program simplification in OSS projects, focusing on the types of program transformations used, the motivations behind simplifications, and the set of program transformations covered by existing refactoring types. Our study of 382 pull requests from 296 projects reveals that there exist gaps in applying existing approaches for automating developer-induced program simplification. and outlines the criteria for designing automatic program simplification techniques. Inspired by our study and to reduce the manual effort in developer-induced program simplification, we propose SimpT5, a tool that can automatically produce simplified programs (semantically-equivalent programs with reduced source lines of code). SimpT5 is trained based on our collected dataset of 92,485 simplified programs with two heuristics: (1) simplified line localization that encodes lines changed in simplified programs, and (2)checkers that measure the quality of generated programs. Our evaluation shows that SimpT5 are more effective than prior approaches in automating developer-induced program simplification.

==> TODO-formatting.txt <==
1. add space to all (
)
2. quotation should be ``'' not "" [done]
3. use \simpli{}, \useapi, \useapip macros in macro.tex
4. check label of all table to see if they are unique [done]
5. check all numbers to see if consistent
6. check the Ideal delta debugging number is greater than deletion in the results.
7. add and check link (make sure link is working) in data availability section 
please fix all quotes by changing to ``word'', also there should be a space before (. For example, word( is wrong but word ( is correct
8.can not->cannot [done]
9. renumber the RQ1..in evaluation to RQ5... Remember to change the title of subsection of Section 5 [RQ1]->[RQ5]
10. highlight the number in the results table where the codebleu is the highest.

To save space:
-Reduce the number of sections by changing some sections to subsections and remove subsections and change to \noindent\textbf{} to save space but be careful not to remove subsections with label as the label will no longer work
-change program transformations to transformations
-remove the link in the footnote by citation (e.g., https://github.com/softicar/platform/pull/197)
- change existing to prior



+ add 240 about the refactoring using llm paper


+ the deletion filter method should be consistent (currently, IDD has only 71 
 PP in the valid dataset but the diversity of transformation in CodeT5 is 91 in the localized, and 72 in the Vanilla Transformer. Please check all these to increase the number of PP in 71)

=====================================
+ The initial Cohen’s Kappa was \modifyhaibo{TODO} (\modifyhaibo{moderately? strong} level of agreement) and the two raters then meet to resolve any disagreement to reach Cohen’s Kappa of 1.0.

+ Table~\ref{tab:rootcause} shows the identified types of program transformations \modifyhaibo{across X diff hunks of \analyzedPRs{} PRs across \analyzedRepos{} projects} used in \simpli{}.

+ check the number and ratio of each transformation type used in following context is consistent with the number in the table 2.

+ in the introduction, we said we refer to refactoring catalog and RefactoringMiner but it is different here, change to make both consistent on how you get the refactoring types?


+ check the CoditT5 paper: Currently, I have added "Large
language models (LLMs) have shown promising results in code-
related tasks. Most prior learning-based approaches either focus
on tasks like method name recommendations [ 38 , 45 , 63 ], code
smell detection [7, 20, 46 , 64 , 74 ] or bug fixing [19, 99 ]. The most
relevant techniques to us are the two general-purpose code trans-
formation models: TufanoNMT [ 85 ] and AutoTransform [ 79 ]" (The most relevant to us part may need to change)


+ in evaluation, we need an example to show the capability of our tool in generating things (e.g., use API, or other frequently used transformations in our study) that other tools cannot generate.

+ Table 7 needs to use same transformation and type as the study table, only need to write new type. Add one sentence saying "As most transformations used by \tooln{} are found in our taxonomy in Table~\ref{tab:rootcause}, it shows that our taxonomy is general.".



Topics:
Empirical studies, experience reports, and reproducibility studies
Machine learning for analysis


Michael Pradel Recent collaborator
Shin Hwei Tan author
Gregory Duck institutional 
Van-Thuan Pham institutional 
Jinqiu Yang institutional 
Junjie Chen Recent collaborator
Lingming Zhang Recent collaborator
Marcel Böhme Recent collaborator
Yulei Sui Recent collaborator
Maria Kechagia Recent collaborator

Upload appendix to "Supplementary material" or if no time to prepare a good version of appendix, add appendix as pdf in the GitHub in the Data Availability section and "Link to supplementary material" in the submission form

==> backup/submitted-response.txt <==
Review 1:

1. All anti-patterns are listed as Solution 1-6 in Section 3. The name of each anti-pattern is italicized followed by description.

2. As "we use the deterministic adaptive search algorithm (AE) to control potential randomness" (Page 7), we will re-evaluate the savings for stochastic algorithm in future work.

3. We used the weak oracles for GenProg and the strong oracles for SPR simply because they are provided together with the original tool distribution. A thorough investigation of the relationship between anti-patterns and the strength of oracles requires evidence from more subjects.

4. Although the "Anti-delete CFG exit node anti-pattern" (Sec3) is inspired by the "weak oracle" problem, we only suggest anti-patterns as a potential solution since the repair techniques could not generally control the strength of the oracles. We will remove the "even under the presence weak-oracle" in the last box of Sec6.

5. The possibility of using anti-patterns in SBSE is a general one, but different anti-patterns may be needed for different activities. For example, specific code anti-patterns identifying energy hot-spots may be employed for energy reduction.


Review 2:

1. Anti-patterns are "commonly occurring solutions to a problem that generates decidedly negative consequences"[2]. Our anti-patterns capture transformations which are solutions to the repair problem, but generate decidedly negative consequences (such as introducing regressions).

2. While it is theoretically possible to define repair templates each of which implicitly reflects each of our anti-patterns, it is conceptually and algorithmically cleaner to independently define the repair templates and the anti-patterns as general (positive and negative) transformations. We will add more discussion on this topic.

3. We have investigated measures like better fix localization - which suggests indirect usage of the repaired program by the developer (since a automatically generated repair may not be directly usable).

For reproducibility, we will make the data for patch analysis available online.

Refer to "Review1" for discussion on future work.


Review 3:

There are 7 antipatterns not 14. Refer to response to "Review1".

The speedup is defined as the average speedup across all buggy versions for a particular subject.
In few examples, using antipatterns produces a modest slow-down, e.g. the python benchmark (Table3)
for mGenProg but we observed only speed-ups for mSPR (Table4).

Note that SPR/mSPR can produce multiple patches for a given bug. Figure 1 reports the total number
of patches for SPR, while the data in Tables 3, 4, 5, 6 uses a single, best patch (according to the order in Definition 1) among all generated patches for a particular bug.


[Patch correctness] We only allowed simple refactorings for the semantic-equivalence check in our experiments, patches that are semantically-equivalent are "near identical" to the human patch. To avoid confusion, we should have used "near identical" instead of "identical" or "exactly the same" in our discussion of patch correctness. Our reported number of correct patches is an UNDERESTIMATE, since we only report a patch as correct if it is identical to developer patch or can be obtained from developer patch via simple refactorings.

[Anti-patterns' effectiveness] The following is not quite accurate in the review:
"decrease plausible repairs marginally: 37 to 35 for GenProg and 59 to 57 for SPR".
The correct numbers are 73 to 70 for GenProg (Table 5) and 87 to 54 for SPR (Section 6.2.2);
"3 correct repairs by GenProg and 13 correct repairs by SPR each go down by one".
The correct numbers are 3 to 2 for GenProg BUT 12 to 13 (increase) for SPR.


==> sections/todo.txt <==
+ add findings 

+ add motivations for refactoring like https://homepages.dcc.ufmg.br/~mtov/pub/2016-fse-why-we-refactor.pdf

+ add description about code deobfuscation

+ problem formulation like http://castle.cse.ust.hk/liliwei/ICSE-main-350-CR.pdf

+ Add Implications of Our Findings like in http://castle.cse.ust.hk/ficfinder/ASE_FicFinder.pdf

+ Add Data collection like in CoCoNuT: combining context-aware neural translation models using ensemble for program repair (https://dl.acm.org/doi/10.1145/3395363.3397369)

